Performance Modeling of Epidemic Routing in Mobile Social Networks with Emphasis on Scalability

This paper investigates the performance of epidemic routing in mobile social networks. It first analyzes the time taken for a node to meet the first node of a set of nodes restricted to move in a specific subarea. Afterwards, a monolithic Stochastic Reward Net (SRN) is proposed to evaluate the delivery delay and the average number of transmissions under epidemic routing by considering skewed location visiting preferences. This model is not scalable enough, in terms of the number of nodes and frequently visited locations. In order to achieve higher scalability, the folding technique is applied to the monolithic model, and an approximate folded SRN is proposed to evaluate performance of epidemic routing. Discrete-event simulation is used to validate the proposed models. Both SRN models show high accuracy in predicting the performance of epidemic routing. We also propose an Ordinary Differential Equation (ODE) model for epidemic routing and compare it with the folded model. Obtained results show that the folded model is more accurate than the ODE model. Moreover, it is proved that the number of transmissions by the time of delivery follows uniform distribution, in a general class of networks, where positions of nodes are always independent and identically distributed.

==> cdf_10nodes.txt <==
time	simul	anal
0	0	0
150	0.1486	0.151979102
300	0.2747	0.280860557
450	0.3852	0.390154724
600	0.4781	0.482838462
750	0.5593	0.561436208
900	0.6246	0.628088739
1050	0.6794	0.684611479
1200	0.7245	0.732543943
1350	0.7666	0.773191675
1500	0.8016	0.8076618
1650	0.8302	0.836893187
1800	0.8571	0.861682014
1950	0.8775	0.882703458
2100	0.8978	0.900530081
2250	0.9132	0.91564743
2400	0.9263	0.928467258
2550	0.9368	0.93933874
2700	0.9457	0.948557984
2850	0.9558	0.956376095
3000	0.9624	0.963006017
3150	0.967	0.968628329
3300	0.9719	0.973396168
3450	0.9761	0.977439394
3600	0.9798	0.980868135
3750	0.9833	0.983775779
3900	0.9851	0.986241521
4050	0.987	0.988332522
4200	0.9887	0.990105735
4350	0.9905	0.991609457
4500	0.9916	0.992884644
4650	0.9927	0.993966029
4800	0.9937	0.994883067
4950	0.9944	0.995660734
5100	0.9954	0.996320211
5250	0.9961	0.996879462
5400	0.9967	0.997353719
5550	0.9971	0.997755898
5700	0.9975	0.998096955
5850	0.9976	0.998386178
6000	0.9979	0.998631445


==> cdf_1node.txt <==
time	simul	anal
0	0	0
500	0.121	0.121289687
1000	0.225	0.227868186
1500	0.3181	0.321519812
2000	0.4003	0.403812462
2500	0.4754	0.476123862
3000	0.5383	0.539664635
3500	0.5946	0.595498567
4000	0.6434	0.644560419
4500	0.6863	0.687671575
5000	0.724	0.725553792
5500	0.7577	0.758841286
6000	0.7859	0.788091351
6500	0.8096	0.813793685
7000	0.8333	0.836378591
7500	0.8528	0.85622418
8000	0.8709	0.873662704
8500	0.887	0.888986116
9000	0.9015	0.902450955
9500	0.9129	0.914282648
10000	0.9227	0.924679279
10500	0.9327	0.933814905
11000	0.9408	0.941842475
11500	0.9484	0.948896383
12000	0.954	0.955094725
12500	0.9595	0.960541271
13000	0.9637	0.965327208
13500	0.9682	0.96953266
14000	0.9727	0.973228034
14500	0.9763	0.976475198
15000	0.979	0.979328514
15500	0.9814	0.981835752
16000	0.9837	0.984038888
16500	0.9854	0.985974806
17000	0.987	0.987675917
17500	0.989	0.989170702
18000	0.9904	0.990484184
18500	0.9914	0.991638354
19000	0.9921	0.992652536
19500	0.9928	0.993543707
20000	0.9934	0.994326789


==> cdf_4nodes.txt <==
time	anal	simul
0	0	0
150	0.104967278	0.1085
300	0.198916426	0.1987
450	0.283003988	0.2866
600	0.358265107	0.3613
750	0.425626272	0.427
900	0.485916718	0.4915
1050	0.539878641	0.5444
1200	0.588176327	0.5981
1350	0.631404337	0.6395
1500	0.67009482	0.677
1650	0.704724069	0.7078
1800	0.735718379	0.7385
1950	0.763459302	0.7634
2100	0.788288335	0.788
2250	0.810511132	0.811
2400	0.830401263	0.8301
2550	0.84820358	0.8471
2700	0.864137237	0.862
2850	0.878398382	0.8759
3000	0.891162572	0.8891
3150	0.902586941	0.9011
3300	0.912812124	0.9104
3450	0.921963998	0.9189
3600	0.930155225	0.9253
3750	0.937486641	0.932
3900	0.944048498	0.9383
4050	0.949921575	0.9446
4200	0.955178171	0.9503
4350	0.959882996	0.9559
4500	0.964093969	0.96
4650	0.967862927	0.9641
4800	0.971236268	0.967
4950	0.974255519	0.9697
5100	0.976957847	0.974
5250	0.979376519	0.9767
5400	0.98154131	0.979
5550	0.983478868	0.9817
5700	0.985213046	0.984
5850	0.986765193	0.9857
6000    0.988154414 0.9877


==> cdf_7nodes.txt <==
time	simul	anal
0	0	0
150	0.1319	0.135461984
300	0.247	0.252574018
450	0.349	0.353821825
600	0.4398	0.441354402
750	0.5186	0.517029643
900	0.5815	0.582453766
1050	0.6357	0.639015407
1200	0.6881	0.687915096
1350	0.7293	0.730190736
1500	0.764	0.766739634
1650	0.7974	0.798337546
1800	0.8253	0.825655142
1950	0.8467	0.849272243
2100	0.8683	0.869690124
2250	0.8868	0.887342158
2400	0.9016	0.902603013
2550	0.9148	0.915796602
2700	0.9254	0.927202961
2850	0.9344	0.937064192
3000	0.9439	0.945589602
3150	0.9518	0.952960142
3300	0.9588	0.959332255
3450	0.9646	0.964841188
3600	0.9693	0.969603871
3750	0.9738	0.973721391
3900	0.9764	0.977281143
4050	0.9804	0.980358685
4200	0.984	0.983019336
4350	0.9861	0.985319571
4500	0.9876	0.987308211
4650	0.989	0.989027466
4800	0.9903	0.990513827
4950	0.9915	0.991798843
5100	0.9925	0.992909788
5250	0.9934	0.993870242
5400	0.9943	0.994700591
5550	0.9946	0.99541846
5700	0.9952	0.996039084
5850	0.9957	0.996575638
6000	0.9961	0.997039509

